Learned SIRT for Cone Beam Computed Tomography Reconstruction

We introduce the learned simultaneous iterative reconstruction technique (SIRT) for tomographic reconstruction. The learned SIRT algorithm is a deep learning based reconstruction method combining model knowledge with a learned component. The algorithm is trained by mapping raw measured data to the reconstruction results over several iterations. The Learned SIRT algorithm is applied to a cone beam geometry on a circular orbit, a challenging problem for learned methods due to its 3D geometry and its inherent inability to completely capture the patient anatomy. A comparison of 2D reconstructions is shown, where the learned SIRT approach produces reconstructions with superior peak signal to noise ratio (PSNR) and structural similarity (SSIM), compared to FBP, SIRT and U-net post-processing and similar PSNR and SSIM compared to the learned primal dual algorithm. Similar results are shown for cone beam geometry reconstructions of a 3D Shepp Logan phantom, where we obtain between 9.9 and 28.1 dB improvement over FBP with a substantial improvement in SSIM. Finally we show that our algorithm scales to clinically relevant problems, and performs well when applied to measurements of a physical phantom.

==> plots/chestit/description.txt <==
Plots of chestarea for different numbers of iterations. The intensity values pertain to -1000HU towards 1000 HU. Except for the plot with 10 iterations, it is taken with 1000HU to 3000HU.

This in order to accomocate all numbers of iterations.

ins1x = 160
ins1y = 180
ins1d = 70
ins2x = 390
ins2y = 270
ins2d = 90
data = numpy.load("../simulation-patient2/chestittruth.npy")
data10 = numpy.load("../simulation-patient2/chestit10.npy")
data20 = numpy.load("../simulation-patient2/chestit20.npy")
data50 = numpy.load("../simulation-patient2/chestit50.npy")
data100 = numpy.load("../simulation-patient2/chestit100.npy")
data400 = numpy.load("../simulation-patient2/chestit400.npy")

saveplot2(data   ,"../plots/chestit/truth.png","truth",ins1x,ins1y,ins1d,ins2x,ins2y,ins2d,vmin=-0.2,vmax=.2,vmin1=-.9,vmax1=-.4)
saveplot2(data10   ,"../plots/chestit/it10.png","truth",ins1x,ins1y,ins1d,ins2x,ins2y,ins2d,vmin=1,vmax=3,vmin1=1,vmax1=2,vmin2=1,vmax2=3)
saveplot2(data20   ,"../plots/chestit/it20.png","truth",ins1x,ins1y,ins1d,ins2x,ins2y,ins2d,vmin=0.3,vmax=1,vmin1=-.5,vmax1=0,vmin2=0.3,vmax2=1)
saveplot2(data50   ,"../plots/chestit/it50.png","truth",ins1x,ins1y,ins1d,ins2x,ins2y,ins2d,vmin=-0.2,vmax=.2)
saveplot2(data100   ,"../plots/chestit/it100.png","truth",ins1x,ins1y,ins1d,ins2x,ins2y,ins2d,vmin=-0.2,vmax=.2)
saveplot2(data400   ,"../plots/chestit/it400.png","truth",ins1x,ins1y,ins1d,ins2x,ins2y,ins2d,vmin=-0.2,vmax=.2)

